Deep Deterministic Policy Gradient to Minimize the Age of Information in Cellular V2X Communications

This paper studies the problem of minimizing the age of information (AoI) in cellular vehicle-to-everything communications. To provide minimal AoI and high reliability for vehicles' safety information, NOMA is exploited. We reformulate a resource allocation problem that involves half-duplex transceiver selection, broadcast coverage optimization, power allocation, and resource block scheduling. First, to obtain the optimal solution, we formulate the problem as a mixed-integer nonlinear programming problem and then study its NP-hardness. The NP-hardness result motivates us to design simple solutions. Consequently, we model the problem as a single-agent Markov decision process to solve the problem efficiently using fingerprint deep reinforcement learning techniques such as deep-Q-network (DQN) methods. Nevertheless, applying DQN is not straightforward due to the curse of dimensionality implied by the large and mixed action space that contains discrete and continuous optimization decisions. Therefore, to solve this mixed discrete/continuous problem efficiently, simply and elegantly, we propose a decomposition technique that consists of first solving the discrete subproblem using a matching algorithm based on state-of-the-art stable roommate matching and then solving the continuous subproblem using DRL algorithm that is based on deep deterministic policy gradient DDPG. We validate our proposed method through Monte Carlo simulations where we show that the decomposed matching and DRL algorithm successfully minimizes the AoI and achieves almost 66% performance gain compared to the best benchmarks for various vehicles' speeds, transmission power, or packet sizes. Further, we prove the existence of an optimal value of broadcast coverage at which the learning algorithm provides the optimal AoI.

==> RND_Reward_10.csv <==
epochs,AoI
50.0,-172.2412109375
51.0,-172.16322326660200
52.0,-172.07803344726600
53.0,-172.0280303955080
54.0,-171.9988250732420
55.0,-171.96038818359400
56.0,-171.9040069580080
57.0,-171.8560028076170
58.0,-171.7760009765630
59.0,-171.68080139160200
60.0,-171.53521728515600
61.0,-171.3992156982420
62.0,-171.2632293701170
63.0,-171.1439971923830
64.0,-171.03599548339800
65.0,-170.96238708496100
66.0,-170.900390625
67.0,-170.8231964111330
68.0,-170.7484130859380
69.0,-170.7252197265630
70.0,-170.67601013183600
71.0,-170.65281677246100
72.0,-170.6236114501950
73.0,-170.57400512695300
74.0,-170.53880310058600
75.0,-170.515625
76.0,-170.45521545410200
77.0,-170.44361877441400
78.0,-170.41281127929700
79.0,-170.38882446289100
80.0,-170.35000610351600
81.0,-170.3236083984380
82.0,-170.2924041748050
83.0,-170.28201293945300
84.0,-170.24200439453100
85.0,-170.20440673828100
86.0,-170.18360900878900
87.0,-170.15159606933600
88.0,-170.14320373535200
89.0,-170.11158752441400
90.0,-170.08160400390600
91.0,-170.0528106689450
92.0,-170.05801391601600
93.0,-170.02041625976600
94.0,-170.00079345703100
95.0,-169.99679565429700
96.0,-169.98558044433600
97.0,-169.99359130859400
98.0,-169.9884033203130
99.0,-169.9752197265630
100.0,-169.96839904785200
101.0,-169.95159912109400
102.0,-169.95521545410200
103.0,-169.93881225585900
104.0,-169.90521240234400
105.0,-169.88641357421900
106.0,-169.88320922851600
107.0,-169.8656005859380
108.0,-169.8463897705080
109.0,-169.8280029296880
110.0,-169.83441162109400
111.0,-169.82081604003900
112.0,-169.82081604003900
113.0,-169.80641174316400
114.0,-169.79922485351600
115.0,-169.7855987548830
116.0,-169.78480529785200
117.0,-169.77679443359400
118.0,-169.7495880126950
119.0,-169.75
120.0,-169.75479125976600
121.0,-169.7384033203130
122.0,-169.7212371826170
123.0,-169.72361755371100
124.0,-169.70681762695300
125.0,-169.69122314453100
126.0,-169.70960998535200
127.0,-169.6956024169920
128.0,-169.69082641601600
129.0,-169.67401123046900
130.0,-169.66201782226600
131.0,-169.6439971923830
132.0,-169.64402770996100
133.0,-169.62521362304700
134.0,-169.6132049560550
135.0,-169.61160278320300
136.0,-169.59237670898400
137.0,-169.5751953125
138.0,-169.5535888671880
139.0,-169.54640197753900
140.0,-169.53961181640600
141.0,-169.5548095703130
142.0,-169.54959106445300
143.0,-169.55441284179700
144.0,-169.5576171875
145.0,-169.55601501464800
146.0,-169.55880737304700
147.0,-169.53839111328100
148.0,-169.52481079101600
149.0,-169.5164031982420
150.0,-169.5084228515630
151.0,-169.51441955566400
152.0,-169.50440979003900
153.0,-169.48118591308600
154.0,-169.4907989501950
155.0,-169.48521423339800
156.0,-169.48802185058600
157.0,-169.48721313476600
158.0,-169.4864044189450
159.0,-169.4688262939450
160.0,-169.46524047851600
161.0,-169.46681213378900
162.0,-169.4608154296880
163.0,-169.4744110107420
164.0,-169.48240661621100
165.0,-169.4691925048830
166.0,-169.4572296142580
167.0,-169.44161987304700
168.0,-169.44522094726600
169.0,-169.42840576171900
170.0,-169.4296112060550
171.0,-169.42999267578100
172.0,-169.43759155273400
173.0,-169.41519165039100
174.0,-169.42440795898400
175.0,-169.40643310546900
176.0,-169.3660125732420
177.0,-169.349609375
178.0,-169.3404083251950
179.0,-169.31759643554700
180.0,-169.30599975585900
181.0,-169.2812042236330
182.0,-169.2899932861330
183.0,-169.2947998046880
184.0,-169.3040008544920
185.0,-169.28759765625
186.0,-169.2764129638670
187.0,-169.29278564453100
188.0,-169.29478454589800
189.0,-169.28799438476600
190.0,-169.29598999023400
191.0,-169.27920532226600
192.0,-169.2679901123050
193.0,-169.267578125
194.0,-169.2587890625
195.0,-169.2375946044920
196.0,-169.2255859375
197.0,-169.2119903564450
198.0,-169.2144012451170
199.0,-169.20318603515600
200.0,-169.1943817138670
201.0,-169.18878173828100
202.0,-169.16917419433600
203.0,-169.1523895263670
204.0,-169.14039611816400
205.0,-169.13839721679700
206.0,-169.12359619140600
207.0,-169.1307830810550
208.0,-169.12359619140600
209.0,-169.12718200683600
210.0,-169.13119506835900
211.0,-169.1396026611330
212.0,-169.14599609375
213.0,-169.13638305664100
214.0,-169.12759399414100
215.0,-169.1348114013670
216.0,-169.13320922851600
217.0,-169.14718627929700
218.0,-169.11119079589800
219.0,-169.1156005859380
220.0,-169.0911865234380
221.0,-169.0767822265630
222.0,-169.07440185546900
223.0,-169.1060028076170
224.0,-169.10400390625
225.0,-169.09521484375
226.0,-169.10601806640600
227.0,-169.11280822753900
228.0,-169.12997436523400
229.0,-169.1436004638670
230.0,-169.14402770996100
231.0,-169.16441345214800
232.0,-169.14761352539100
233.0,-169.1548309326170
234.0,-169.1376190185550
235.0,-169.13958740234400
236.0,-169.15560913085900
237.0,-169.1464080810550
238.0,-169.16000366210900
239.0,-169.15081787109400
240.0,-169.12159729003900
241.0,-169.1063995361330
242.0,-169.1151885986330
243.0,-169.09800720214800
244.0,-169.1060028076170
245.0,-169.09959411621100
246.0,-169.09877014160200
247.0,-169.12237548828100
248.0,-169.1199951171880
249.0,-169.12039184570300
250.0,-169.12478637695300
251.0,-169.12200927734400
252.0,-169.11920166015600
253.0,-169.12278747558600
254.0,-169.1192169189450
255.0,-169.1088104248050
256.0,-169.09840393066400
257.0,-169.0775909423830
258.0,-169.0668182373050
259.0,-169.05599975585900
260.0,-169.0312042236330
261.0,-169.02801513671900
262.0,-169.0132293701170
263.0,-169.01480102539100
264.0,-169.0164031982420
265.0,-169.01837158203100
266.0,-168.99920654296900
267.0,-168.9731903076170
268.0,-168.99716186523400
269.0,-168.98757934570300
270.0,-169.00315856933600
271.0,-168.99276733398400
272.0,-168.97796630859400
273.0,-168.95558166503900
274.0,-168.9559783935550
275.0,-168.9591827392580
276.0,-168.96517944335900
277.0,-168.95716857910200
278.0,-168.951171875
279.0,-168.94236755371100
280.0,-168.92117309570300
281.0,-168.9091796875
282.0,-168.8879852294920
283.0,-168.8739776611330
284.0,-168.88597106933600
285.0,-168.87478637695300
286.0,-168.88038635253900
287.0,-168.86679077148400
288.0,-168.86480712890600
289.0,-168.87680053710900
290.0,-168.8756103515630
291.0,-168.89520263671900
292.0,-168.8800048828130
293.0,-168.9000244140630
294.0,-168.87400817871100
295.0,-168.8699951171880
296.0,-168.8704071044920
297.0,-168.83958435058600
298.0,-168.82919311523400
299.0,-168.8520050048830
300.0,-168.84921264648400
301.0,-168.82720947265600
302.0,-168.84600830078100
303.0,-168.8612060546880
304.0,-168.86119079589800
305.0,-168.8560028076170
306.0,-168.86119079589800
307.0,-168.8800048828130
308.0,-168.88279724121100
309.0,-168.8787841796880
310.0,-168.8795928955080
311.0,-168.87158203125
312.0,-168.8639678955080
313.0,-168.84437561035200
314.0,-168.82359313964800
315.0,-168.8267822265630
316.0,-168.85317993164100
317.0,-168.87237548828100
318.0,-168.8647918701170
319.0,-168.8620147705080
320.0,-168.86239624023400
321.0,-168.8759765625
322.0,-168.87118530273400
323.0,-168.87159729003900
324.0,-168.8835906982420
325.0,-168.88519287109400
326.0,-168.8719940185550
327.0,-168.87278747558600
328.0,-168.86000061035200
329.0,-168.8651885986330
330.0,-168.88079833984400
331.0,-168.87002563476600
332.0,-168.86720275878900
333.0,-168.89480590820300
334.0,-168.89158630371100
335.0,-168.8996124267580
336.0,-168.87960815429700
337.0,-168.87680053710900
338.0,-168.8695831298830
339.0,-168.85560607910200
340.0,-168.86642456054700
341.0,-168.85360717773400
342.0,-168.84278869628900
343.0,-168.82200622558600
344.0,-168.8251953125
345.0,-168.83798217773400
346.0,-168.84075927734400
347.0,-168.86398315429700
348.0,-168.8739776611330
349.0,-168.8503875732420
350.0,-168.8411865234380
351.0,-168.8603973388670
352.0,-168.84840393066400
353.0,-168.8468017578130
354.0,-168.85279846191400
355.0,-168.87078857421900
356.0,-168.87281799316400
357.0,-168.86920166015600
358.0,-168.86361694335900
359.0,-168.87841796875
360.0,-168.89642333984400
361.0,-168.8908233642580
362.0,-168.89559936523400
363.0,-168.9080047607420
364.0,-168.9075927734380
365.0,-168.90118408203100
366.0,-168.89199829101600
367.0,-168.8708038330080
368.0,-168.8699951171880
369.0,-168.87721252441400
370.0,-168.8708038330080
371.0,-168.85400390625
372.0,-168.86399841308600
373.0,-168.86000061035200
374.0,-168.82598876953100
375.0,-168.8223876953130
376.0,-168.82040405273400
377.0,-168.80921936035200
378.0,-168.8124237060550
379.0,-168.81280517578100
380.0,-168.8168182373050
381.0,-168.81918334960900
382.0,-168.8275909423830
383.0,-168.80999755859400
384.0,-168.8035888671880
385.0,-168.81077575683600
386.0,-168.81439208984400
387.0,-168.80279541015600
388.0,-168.80079650878900
389.0,-168.79319763183600
390.0,-168.78759765625
391.0,-168.80718994140600
392.0,-168.80519104003900
393.0,-168.81199645996100
394.0,-168.82281494140600
395.0,-168.8316192626950
396.0,-168.81759643554700
397.0,-168.8011932373050
398.0,-168.7899932861330
399.0,-168.79119873046900
400.0,-168.79318237304700
401.0,-168.7755889892580
402.0,-168.7664031982420
403.0,-168.74600219726600
404.0,-168.73602294921900
405.0,-168.7128143310550
406.0,-168.70082092285200
407.0,-168.71080017089800
408.0,-168.7276153564450
409.0,-168.71560668945300
410.0,-168.7080078125
411.0,-168.7152099609380
412.0,-168.69921875
413.0,-168.6796112060550
414.0,-168.6527862548830
415.0,-168.62762451171900
416.0,-168.61160278320300
417.0,-168.6172332763670
418.0,-168.6192169189450
419.0,-168.61280822753900
420.0,-168.61679077148400
421.0,-168.6436004638670
422.0,-168.6396026611330
423.0,-168.63638305664100
424.0,-168.64080810546900
425.0,-168.63519287109400
426.0,-168.64520263671900
427.0,-168.64480590820300
428.0,-168.64279174804700
429.0,-168.6331787109380
430.0,-168.6164093017580
431.0,-168.61639404296900
432.0,-168.6396026611330
433.0,-168.61961364746100
434.0,-168.60321044921900
435.0,-168.58480834960900
436.0,-168.57640075683600
437.0,-168.5991973876950
438.0,-168.5968017578130
439.0,-168.59320068359400
440.0,-168.5924072265630
441.0,-168.5775909423830
442.0,-168.6016082763670
443.0,-168.599609375
444.0,-168.59080505371100
445.0,-168.58001708984400
446.0,-168.58522033691400
447.0,-168.59278869628900
448.0,-168.5955810546880
449.0,-168.60157775878900
450.0,-168.6043701171880
451.0,-168.62237548828100
452.0,-168.62442016601600
453.0,-168.6251983642580
454.0,-168.62359619140600
455.0,-168.62757873535200
456.0,-168.64598083496100
457.0,-168.63677978515600
458.0,-168.62599182128900
459.0,-168.61158752441400
460.0,-168.5919952392580
461.0,-168.57518005371100
462.0,-168.58677673339800
463.0,-168.60678100585900
464.0,-168.63320922851600
465.0,-168.63958740234400
466.0,-168.64039611816400
467.0,-168.65960693359400
468.0,-168.6508026123050
469.0,-168.64320373535200
470.0,-168.62681579589800
471.0,-168.60121154785200
472.0,-168.57839965820300
473.0,-168.57640075683600
474.0,-168.58560180664100
475.0,-168.60240173339800
476.0,-168.59397888183600
477.0,-168.58958435058600
478.0,-168.5968017578130
479.0,-168.60760498046900
480.0,-168.61880493164100
481.0,-168.6019744873050
482.0,-168.58599853515600
483.0,-168.58558654785200
484.0,-168.58920288085900
485.0,-168.59320068359400
486.0,-168.6068115234380
487.0,-168.60081481933600
488.0,-168.59242248535200
489.0,-168.61280822753900
490.0,-168.6280059814450
491.0,-168.61842346191400
492.0,-168.60560607910200
493.0,-168.6168212890630
494.0,-168.6172332763670
495.0,-168.6264190673830
496.0,-168.63043212890600
497.0,-168.61720275878900
498.0,-168.61639404296900
499.0,-168.60321044921900
500.0,-168.5828094482420
501.0,-168.55641174316400
502.0,-168.5416259765630
503.0,-168.55160522460900
504.0,-168.55160522460900
505.0,-168.54762268066400
506.0,-168.55001831054700
507.0,-168.5240020751950
508.0,-168.52001953125
509.0,-168.52719116210900
510.0,-168.5352020263670
511.0,-168.5452117919920
512.0,-168.5583953857420
513.0,-168.5540008544920
514.0,-168.54278564453100
515.0,-168.54718017578100
516.0,-168.54080200195300
517.0,-168.52920532226600
518.0,-168.53759765625
519.0,-168.5391845703130
520.0,-168.5383758544920
521.0,-168.53759765625
522.0,-168.57400512695300
523.0,-168.57879638671900
524.0,-168.5780029296880
525.0,-168.56118774414100
526.0,-168.57199096679700
527.0,-168.59039306640600
528.0,-168.5788116455080
529.0,-168.58319091796900
530.0,-168.58038330078100
531.0,-168.59640502929700
532.0,-168.60198974609400
533.0,-168.60440063476600
534.0,-168.62118530273400
535.0,-168.61920166015600
536.0,-168.5924072265630
537.0,-168.58160400390600
538.0,-168.58358764648400
539.0,-168.58480834960900
540.0,-168.55201721191400
541.0,-168.55638122558600
542.0,-168.56039428710900
543.0,-168.54318237304700
544.0,-168.53558349609400
545.0,-168.51318359375
546.0,-168.49476623535200
547.0,-168.51199340820300
548.0,-168.50160217285200
549.0,-168.50518798828100
550.0,-168.53880310058600
551.0,-168.54681396484400
552.0,-168.58079528808600
553.0,-168.58119201660200
554.0,-168.5788116455080
555.0,-168.5924072265630
556.0,-168.5915985107420
557.0,-168.60400390625
558.0,-168.61399841308600
559.0,-168.6283721923830
560.0,-168.65480041503900
561.0,-168.6588134765630
562.0,-168.65560913085900
563.0,-168.6595916748050
564.0,-168.66038513183600
565.0,-168.6584014892580
566.0,-168.66441345214800
567.0,-168.66201782226600
568.0,-168.6367950439450
569.0,-168.64601135253900
570.0,-168.64041137695300
571.0,-168.6348114013670
572.0,-168.61441040039100
573.0,-168.61160278320300
574.0,-168.62081909179700
575.0,-168.63002014160200
576.0,-168.62640380859400
577.0,-168.61883544921900
578.0,-168.61361694335900
579.0,-168.61280822753900
580.0,-168.6236114501950
581.0,-168.63401794433600
582.0,-168.61683654785200
583.0,-168.62281799316400
584.0,-168.61720275878900
585.0,-168.61642456054700
586.0,-168.64280700683600
587.0,-168.64559936523400
588.0,-168.6576385498050
589.0,-168.64801025390600
590.0,-168.6724090576170
591.0,-168.68441772460900
592.0,-168.6640167236330
593.0,-168.67559814453100
594.0,-168.6947784423830
595.0,-168.6956024169920
596.0,-168.72439575195300
597.0,-168.71958923339800
598.0,-168.72720336914100
599.0,-168.73158264160200
600.0,-168.7175750732420
601.0,-168.72396850585900
602.0,-168.72036743164100
603.0,-168.7327880859380
604.0,-168.73118591308600
605.0,-168.73118591308600
606.0,-168.7279815673830
607.0,-168.73199462890600
608.0,-168.73599243164100
609.0,-168.72361755371100
610.0,-168.72119140625
611.0,-168.71360778808600
612.0,-168.69921875
613.0,-168.6864013671880
614.0,-168.68719482421900
615.0,-168.70840454101600
616.0,-168.7235870361330
617.0,-168.72238159179700
618.0,-168.7279815673830
619.0,-168.73480224609400
620.0,-168.74920654296900
621.0,-168.76519775390600
622.0,-168.7743682861330
623.0,-168.75718688964800
624.0,-168.73597717285200
625.0,-168.73277282714800
626.0,-168.734375
627.0,-168.72796630859400
628.0,-168.74517822265600
629.0,-168.73158264160200
630.0,-168.7191925048830
631.0,-168.7303924560550
632.0,-168.74838256835900
633.0,-168.74398803710900
634.0,-168.7295684814450
635.0,-168.73516845703100
636.0,-168.73638916015600
637.0,-168.73680114746100
638.0,-168.7239990234380
639.0,-168.7364044189450
640.0,-168.72198486328100
641.0,-168.72238159179700
642.0,-168.72238159179700
643.0,-168.73561096191400
644.0,-168.71400451660200
645.0,-168.72279357910200
646.0,-168.6944122314450
647.0,-168.68679809570300
648.0,-168.6920166015630
649.0,-168.67481994628900
650.0,-168.6748046875
651.0,-168.6859893798830
652.0,-168.6772003173830
653.0,-168.66038513183600
654.0,-168.666015625
655.0,-168.67361450195300
656.0,-168.66400146484400
657.0,-168.6508026123050
658.0,-168.6423797607420
659.0,-168.65240478515600
660.0,-168.64759826660200
661.0,-168.65121459960900
662.0,-168.6571807861330
663.0,-168.66477966308600
664.0,-168.66041564941400
665.0,-168.63519287109400
666.0,-168.60879516601600
667.0,-168.61599731445300
668.0,-168.60679626464800
669.0,-168.6003875732420
670.0,-168.61880493164100
671.0,-168.61199951171900
672.0,-168.6063995361330
673.0,-168.61119079589800
674.0,-168.62759399414100
675.0,-168.6379852294920
676.0,-168.62960815429700
677.0,-168.63121032714800
678.0,-168.62081909179700
679.0,-168.61920166015600
680.0,-168.62921142578100
681.0,-168.61761474609400
682.0,-168.61521911621100
683.0,-168.63279724121100
684.0,-168.6348114013670
685.0,-168.65118408203100
686.0,-168.63600158691400
687.0,-168.64398193359400
688.0,-168.66317749023400
689.0,-168.66677856445300
690.0,-168.68157958984400
691.0,-168.68197631835900
692.0,-168.6815643310550
693.0,-168.66038513183600
694.0,-168.6683807373050
695.0,-168.66798400878900
696.0,-168.66915893554700
697.0,-168.67237854003900
698.0,-168.6591796875
699.0,-168.67718505859400
700.0,-168.68478393554700
701.0,-168.67800903320300
702.0,-168.66920471191400
703.0,-168.67601013183600
704.0,-168.68080139160200
705.0,-168.67120361328100
706.0,-168.6676025390630
707.0,-168.68798828125
708.0,-168.67959594726600
709.0,-168.6676025390630
710.0,-168.65159606933600
711.0,-168.66439819335900
712.0,-168.6676025390630
713.0,-168.6639862060550
714.0,-168.67318725585900
715.0,-168.6988067626950
716.0,-168.72000122070300
717.0,-168.7083740234380
718.0,-168.71958923339800
719.0,-168.7131805419920
720.0,-168.6895751953130
721.0,-168.6884002685550
722.0,-168.68359375
723.0,-168.71359252929700
724.0,-168.69879150390600
725.0,-168.69480895996100
726.0,-168.6991729736330
727.0,-168.71881103515600
728.0,-168.72637939453100
729.0,-168.7335968017580
730.0,-168.7371826171880
731.0,-168.73240661621100
732.0,-168.72560119628900
733.0,-168.7204132080080
734.0,-168.73158264160200
735.0,-168.7292022705080
736.0,-168.73080444335900
737.0,-168.7248077392580
738.0,-168.71279907226600
739.0,-168.70118713378900
740.0,-168.69239807128900
741.0,-168.6988067626950
742.0,-168.69961547851600
743.0,-168.7104034423830
744.0,-168.72601318359400
745.0,-168.72239685058600
746.0,-168.73040771484400
747.0,-168.7288055419920
748.0,-168.7332000732420
749.0,-168.7332000732420
750.0,-168.72120666503900
751.0,-168.71759033203100
752.0,-168.72720336914100
753.0,-168.72518920898400
754.0,-168.716796875
755.0,-168.70077514648400
756.0,-168.7059783935550
757.0,-168.7032012939450
758.0,-168.7052001953130
759.0,-168.70359802246100
760.0,-168.71160888671900
761.0,-168.7128143310550
762.0,-168.70721435546900
763.0,-168.71238708496100
764.0,-168.71881103515600
765.0,-168.69839477539100
766.0,-168.68399047851600
767.0,-168.6923828125
768.0,-168.70118713378900
769.0,-168.7003936767580
770.0,-168.71160888671900
771.0,-168.72999572753900
772.0,-168.74679565429700
773.0,-168.7480010986330
774.0,-168.75079345703100
775.0,-168.7592010498050
776.0,-168.75758361816400
777.0,-168.7723846435550
778.0,-168.76878356933600
779.0,-168.76478576660200
780.0,-168.767578125
781.0,-168.78199768066400
782.0,-168.77720642089800
783.0,-168.78160095214800
784.0,-168.78160095214800
785.0,-168.7723846435550
786.0,-168.77999877929700
787.0,-168.7760009765630
788.0,-168.7667999267580
789.0,-168.77517700195300
790.0,-168.7707977294920
791.0,-168.74839782714800
792.0,-168.7611846923830
793.0,-168.74400329589800
794.0,-168.73562622070300
795.0,-168.7364044189450
796.0,-168.73680114746100
797.0,-168.73960876464800
798.0,-168.73641967773400
799.0,-168.72962951660200
800.0,-168.73602294921900
801.0,-168.7300262451170
802.0,-168.73681640625
803.0,-168.74761962890600
804.0,-168.75082397460900
805.0,-168.7608184814450
806.0,-168.76480102539100
807.0,-168.7460174560550
808.0,-168.7584228515630
809.0,-168.7588348388670
810.0,-168.7572021484380
811.0,-168.73040771484400
812.0,-168.73158264160200
813.0,-168.73721313476600
814.0,-168.7248077392580
815.0,-168.74041748046900
816.0,-168.765625
817.0,-168.76641845703100
818.0,-168.76441955566400
819.0,-168.7608184814450
820.0,-168.7588348388670
821.0,-168.7480010986330
822.0,-168.72720336914100
823.0,-168.7056121826170
824.0,-168.7003936767580
825.0,-168.68838500976600
826.0,-168.69239807128900
827.0,-168.65721130371100
828.0,-168.6396026611330
829.0,-168.64639282226600
830.0,-168.6392059326170
831.0,-168.6383819580080
832.0,-168.65638732910200
833.0,-168.65316772460900
834.0,-168.66156005859400
835.0,-168.6659698486330
836.0,-168.67320251464800
837.0,-168.67718505859400
838.0,-168.69320678710900
839.0,-168.67080688476600
840.0,-168.69761657714800
841.0,-168.70201110839800
842.0,-168.6988067626950
843.0,-168.71640014648400
844.0,-168.7032012939450
845.0,-168.69842529296900
846.0,-168.71160888671900
847.0,-168.7248077392580
848.0,-168.72999572753900
849.0,-168.7244110107420
850.0,-168.7239990234380
851.0,-168.72679138183600
852.0,-168.72198486328100
853.0,-168.70199584960900
854.0,-168.69801330566400
855.0,-168.70240783691400
856.0,-168.69239807128900
857.0,-168.70199584960900
858.0,-168.7139892578130
859.0,-168.7191925048830
860.0,-168.70758056640600
861.0,-168.7095947265630
862.0,-168.71519470214800
863.0,-168.69400024414100
864.0,-168.7100067138670
865.0,-168.70639038085900
866.0,-168.67999267578100
867.0,-168.68679809570300
868.0,-168.70278930664100
869.0,-168.71360778808600
870.0,-168.70042419433600
871.0,-168.69082641601600
872.0,-168.7020263671880
873.0,-168.69720458984400
874.0,-168.70681762695300
875.0,-168.7080078125
876.0,-168.70361328125
877.0,-168.71080017089800
878.0,-168.73040771484400
879.0,-168.73162841796900
880.0,-168.71640014648400
881.0,-168.69761657714800
882.0,-168.6772003173830
883.0,-168.6632080078130
884.0,-168.65762329101600
885.0,-168.64479064941400
886.0,-168.6280059814450
887.0,-168.62680053710900
888.0,-168.62359619140600
889.0,-168.62960815429700
890.0,-168.61318969726600
891.0,-168.60879516601600
892.0,-168.60919189453100
893.0,-168.61160278320300
894.0,-168.6199951171880
895.0,-168.6287841796880
896.0,-168.6112060546880
897.0,-168.61878967285200
898.0,-168.61077880859400
899.0,-168.62158203125
900.0,-168.61599731445300
901.0,-168.62240600585900
902.0,-168.61842346191400
903.0,-168.63360595703100
904.0,-168.6483917236330
905.0,-168.6324005126950
906.0,-168.6356201171880
907.0,-168.6584014892580
908.0,-168.65040588378900
909.0,-168.66001892089800
910.0,-168.67601013183600
911.0,-168.69361877441400
912.0,-168.68203735351600
913.0,-168.71282958984400
914.0,-168.7116241455080
915.0,-168.6952362060550
916.0,-168.7128143310550
917.0,-168.71084594726600
918.0,-168.71401977539100
919.0,-168.69921875
920.0,-168.70201110839800
921.0,-168.70921325683600
922.0,-168.71119689941400
923.0,-168.7116241455080
924.0,-168.71240234375
925.0,-168.7052001953130
926.0,-168.70680236816400
927.0,-168.71240234375
928.0,-168.7075958251950
929.0,-168.70799255371100
930.0,-168.72679138183600
931.0,-168.73959350585900
932.0,-168.74679565429700
933.0,-168.75599670410200
934.0,-168.7528076171880
935.0,-168.7711944580080
936.0,-168.77679443359400
937.0,-168.76278686523400
938.0,-168.7624053955080
939.0,-168.76840209960900
940.0,-168.7679901123050
941.0,-168.78359985351600
942.0,-168.77481079101600
943.0,-168.78961181640600
944.0,-168.79441833496100
945.0,-168.79840087890600
946.0,-168.8035888671880
947.0,-168.79359436035200
948.0,-168.79840087890600
949.0,-168.80963134765600
950.0,-168.81680297851600
951.0,-168.81800842285200
952.0,-168.81961059570300
953.0,-168.80760192871100
954.0,-168.80801391601600
955.0,-168.82839965820300
956.0,-168.82440185546900
957.0,-168.80517578125
958.0,-168.79159545898400
959.0,-168.7696075439450
960.0,-168.76918029785200
961.0,-168.7559814453130
962.0,-168.7740020751950
963.0,-168.75119018554700
964.0,-168.75357055664100
965.0,-168.75799560546900
966.0,-168.74681091308600
967.0,-168.74038696289100
968.0,-168.73199462890600
969.0,-168.72679138183600
970.0,-168.73721313476600
971.0,-168.7332000732420
972.0,-168.73997497558600
973.0,-168.74559020996100
974.0,-168.74838256835900
975.0,-168.7567901611330
976.0,-168.7515869140630
977.0,-168.7415771484380
978.0,-168.74679565429700
979.0,-168.73558044433600
980.0,-168.7323760986330
981.0,-168.7039794921880
982.0,-168.69677734375
983.0,-168.69679260253900
984.0,-168.6859893798830
985.0,-168.67799377441400
986.0,-168.6619873046880
987.0,-168.66558837890600
988.0,-168.6611785888670
989.0,-168.650390625
990.0,-168.62677001953100
991.0,-168.61160278320300
992.0,-168.63719177246100
993.0,-168.61720275878900
994.0,-168.6248016357420
995.0,-168.6044158935550
996.0,-168.6088104248050
997.0,-168.60479736328100
998.0,-168.60479736328100
999.0,-168.59561157226600
1000.0,-168.60037231445300
